High Bandwidth Memory on FPGAs: A Data Analytics Perspective

FPGA-based data processing in datacenters is increasing in popularity due to the demands of modern workloads and the ensuing necessity for specialization in hardware. Driven by this trend, vendors are rapidly adapting reconfigurable devices to suit data and compute intensive workloads. Inclusion of High Bandwidth Memory (HBM) in FPGA devices is a recent example. HBM promises overcoming the bandwidth bottleneck, faced often by FPGA-based accelerators due to their throughput oriented design. In this paper, we study the usage and benefits of HBM on FPGAs from a data analytics perspective. We consider three workloads that are often performed in analytics oriented databases and implement them on FPGA showing in which cases they benefit from HBM: range selection, hash join, and stochastic gradient descent for linear model training. We integrate our designs into a columnar database (MonetDB) and show the trade-offs arising from the integration related to data movement and partitioning. In certain cases, FPGA+HBM based solutions are able to surpass the highest performance provided by either a 2-socket POWER9 system or a 14-core XeonE5 by up to 1.8x (selection), 12.9x (join), and 3.2x (SGD).

==> plotdata/join_runtime.dat <==
#_r-tuples	XeonE5-Runique-64	XeonE5-Rnotunique-64	P9-Runique-64	P9-Rnotunique-64	FPGA-Lcopy-Runique-7	FPGA-Lcopy-Rnotunique-7	FPGA-Lnotcopy-Runique-7	FPGA-Lnotcopy-Rnotunique-7
8	0.3785631657	0.5881419182	0.3824880123	0.4815089703	0.203077	0.39666	0.027458	0.220931
16	0.3919138908	0.6569638252	0.4282920361	0.5084159374	0.224599	0.614804	0.049798	0.437961
32	0.39341712	0.7212297916	0.4283761978	0.492467165	0.272243	1.04679	0.0963519	0.870997
64	0.5894060135	0.8644561768	0.4384100437	0.5135579109	0.364712	1.91878	0.188556	1.74232
125	0.6514680386	0.9414250851	0.4836490154	0.5759019852	0.551641	3.68613	0.375519	3.51043
250	0.6802511215	0.9357998371	0.5121150017	0.6096310616	0.901935	7.01929	0.726291	6.84333
500	0.6919088364	0.9462909698	0.526597023	0.6102020741	1.62627	13.9079	1.45028	13.7337
1000	0.6922469139	0.9598169327	0.7048969269	0.7617452145	3.05012	27.4428	2.87529	27.2667
2000	0.760035038	0.9815039635	1.0135881901	1.1638741493	5.92608	54.7095	5.74774	54.5365
4000	1.6746280193	1.7848379612	1.2876429558	1.4172730446	11.6481	109.09	11.4722	109.073
8000	2.6076390743	2.8760771751	1.8409562111	2.0087490082	23.0921	218.18	22.9229	218.146
16000	3.056385994	3.4913392067	1.982241869	2.0637440681	45.9894	436.36	45.8162	436.292


==> plotdata/join_strong.dat <==
#_threads	XeonE5-Runique	XeonE5-Rnotunique	P9-Runique	P9-Rnotunique	FPGA-Lcopy-Runique	FPGA-Lcopy-Rnotunique	FPGA-Lnotcopy-Runique	FPGA-Lnotcopy-Rnotunique
1	0.6129460919	0.2457409305	0.5484104621	0.2333001856	6.0902354019	1.6057329685	12.6899936178	1.8607693845
2	0.6439765552	0.4676343593	1.0374416123	0.4384643785	7.9957210399	2.8197792091	25.1183247255	3.7152736205
4	1.2193597171	0.6642557125	2.1306699983	0.8943387087	9.4086947733	4.5181487062	48.4480307342	7.3736435448
7	2.8460216148	1.3334288263	3.8146478224	1.6387907181	10.0753684791	6.0710442611	79.2971669074	12.8209141162
16	3.4510359005	2.1310690724	4.3984743945	2.4465506055				
32	5.0960866136	2.8901285458	5.235131468	3.6087476845				
64	6.1971217274	3.8909175194	5.2061345539	3.9175093896				


==> plotdata/selection_strong.dat <==
Number_of_Threads	XeonE5	POWER9	FPGA-partitioned	FPGA-nonpartitioned
1	5.4445901298	3.7008926958	11.4499122248	11.4619595026
2	11.8088534111	7.4188813428	22.8237224065	12.7705957034
4	19.1024818303	14.800896148	45.3386228393	12.779201849
8	35.0740185098	29.3404697914	88.8734594688	12.7634327651
14	40.2471426101	48.5413881699	147.9850049569	12.773112598
16	42.1336756694	53.2828256548		
32	42.1836637171	34.3287785123		
64	44.1626773623	50.2202038234		
128	45.4126161924	65.4924082531		
256	45.4190618125	80.2899218898		




==> plotdata/selection_weak.dat <==
Number_of_Threads	XeonE5	P9	FPGA-partitioned	FPGA-nonpartitioned
1	3.3644191646	3.6995502734	11.1036123174	11.1618821724
2	6.4933088481	7.3745887803	22.0956326601	12.6668711839
4	12.6354236075	14.7403453617	44.2539067902	12.7481151713
8	16.0415074004	29.3503932494	88.529391931	12.7758855161
14	26.3086806901	49.647590762	153.8173659119	16.3363538571
16	28.357638562	54.5472947418		
32	48.1523193289	58.8930521727		
64	56.4118172841	51.1742209862		
128	60.2645401445	81.8460112059		
256	57.1221376175	94.2425964572		



==> plotdata/selectivity_effect.dat <==
Selectivity_(%)	XeonE5-64	P9-64	FPGA-partitioned-14	partitioned-with-copy	FPGA-nonpartitioned-14	nonpartitioned-with-copy
0	35.322768698	78.9832145243	144.526210901	144.526210901	12.7761086768	12.7761086768
0.001	35.8147148113	71.3480460808	135.3562751645	134.6695746527	12.7814030585	12.7749933657
0.01	34.6968095199	71.0024379353	108.4127901683	105.9470872932	12.7794889203	12.7436713795
0.1	34.4271113502	69.8700444466	79.7980112839	76.8977177749	12.7735268656	12.6980350956
1	32.8017989737	67.630042533	80.0362664332	77.1200598162	12.7751842047	12.7008369455
10	17.4592078566	61.1839330036	79.1160022931	73.9115477988	12.7607924652	12.6137264789
20	16.620786371	51.9227648872	79.8400703591	71.8202361932	12.755801149	12.5336910266
40	16.9943838872	46.1252950397	79.1135573133	64.9836906167	12.7611105157	12.3202465204
80	17.0906505463	34.6453922305	79.0455252822	54.8104756522	12.660669334	11.8248626976
100	16.3712697007	31.502845716	79.1626080369	52.2710868404	12.7319477393	11.7546609412



==> plotdata/sgd_datasets.dat <==
dataset XeonE5-28	P9-28	FPGA-partitioned-14	FPGA-nonpartitioned-14
IM	34.5512077662	46.1943407096	156.8829006276	12.7910433596
MNIST	38.3213462747	47.8936356357	132.6541094856	12.7704381112
AEA	43.5542509996	32.3502118684	57.9106105121	12.4291958231
SYN	37.4383238262	46.6172519599	91.497419464	12.7447100772


==> plotdata/sgd_minibatch.dat <==
Loss	1	2	4	8	16
0.693326	0	0	0	0	0
0.000839836	0.0747845	0.0507621	0.0387487	0.0327437	0.0297459
0.000430943	0.149569	0.1015242	0.0774974	0.0654874	0.0594918
0.00029145	0.2243535	0.1522863	0.1162461	0.0982311	0.0892377
0.000220752	0.299138	0.2030484	0.1549948	0.1309748	0.1189836
0.000177926	0.3739225	0.2538105	0.1937435	0.1637185	0.1487295
0.000149163	0.448707	0.3045726	0.2324922	0.1964622	0.1784754
0.000128493	0.5234915	0.3553347	0.2712409	0.2292059	0.2082213
0.000112911	0.598276	0.4060968	0.3099896	0.2619496	0.2379672
0.000100739	0.6730605	0.4568589	0.3487383	0.2946933	0.2677131
9.10E-05	0.747845	0.507621	0.387487	0.327437	0.297459


==> plotdata/sgd_rate.dat <==
Number of Threads					XeonE5	P9	FPGA-partitioned	FPGA-nonpartitioned
1					4.388093795	3.4293174818	11.4097763493	11.4132154459
2					6.6259576418	6.2831980825	22.7970910064	12.7633094574
4					16.047428336	10.6342420656	45.4837771104	12.7792233395
8					21.2030762325	20.4392898759	66.394661731	12.7882491218
14					30.534923967	31.7308628017	156.8829006276	12.7910433596
28					34.455515675	49.246959367		

==> plotdata/ubenchmark_bw_read_200.dat <==
Number_of_Ports_/_Separation_(MB)	256	224	192	160	128	96	64	32	0
1	6.39995	6.39995	6.39995	6.39995	6.39995	6.39995	6.39995	6.39995	6.39995
2	12.2069	10.9068	9.85687	8.99139	8.26561	7.64826	7.11669	6.65424	6.39998
3	18.6068	17.3067	16.2568	15.3913	13.8474	10.4974	8.50513	7.16638	6.39999
4	24.414	21.8135	19.7138	18.0524	14.8963	16.1523	10.8854	7.84486	6.39999
5	30.8138	28.2134	24.1377	21.8853	19.6959	14.64	16.0194	8.7175	6.4
6	36.6209	32.7202	27.4181	21.6262	19.2114	14.6482	12.195	8.62131	7.25333
7	43.0206	39.1203	33.814	26.274	24.5236	20.5384	15.5986	10.639	7.1619
8	48.8278	42.6376	37.596	37.0132	25.9468	20.6906	15.5021	10.1173	7.46666
9	55.2277	48.9591	41.6021	35.8788	29.5131	21.0021	14.8657	10.1751	8
10	61.0348	50.3759	39.5623	36.4228	30.3466	20.9092	16.0866	13.5226	8.56889
11	67.4346	56.7686	49.4378	42.5377	34.889	23.3927	16.3669	10.7685	8.6303
12	73.2418	61.2755	53.2864	42.5096	35.4664	23.2957	16.9929	11.3062	8.96
13	79.6416	57.802	58.2228	36.6701	32.6394	24.5692	18.014	12.2065	9.37026
14	78.5879	66.8818	52.7187	42.8989	33.9774	25.0173	17.9408	12.2226	9.79223
15	91.8485	73.0975	64.6854	49.9494	35.1171	24.4798	18.0813	12.4017	9.96571
16	90.7947	77.9072	64.3888	49.988	35.2406	24.2473	18.496	12.9455	10.6832
17	104.055	84.0106	67.4224	50.8144	34.8803	25.2579	18.8622	13.3261	10.5846
18	109.863	82.8395	70.2433	50.4423	34.6366	25.9637	25.5123	13.7336	10.9193
19	116.262	89.2507	75.4064	50.8619	36.6503	26.051	19.3534	13.878	11.1067
20	122.07	89.3963	76.115	51.8344	37.3421	26.449	19.7686	14.2707	11.3575
21	128.472	100.107	63.4485	57.7454	34.9933	26.7643	25.5896	14.6154	11.6317
22	134.524	99.3812	73.6252	50.862	32.7686	27.157	20.4568	14.9265	11.904
23	140.669	105.798	76.1799	54.5039	34.2322	27.5786	20.7123	15.1233	12.0885
24	139.057	106.687	81.972	53.3346	29.9656	27.5536	21.0674	16.1008	12.3077
25	152.879	113.041	80.9696	49.6339	32.4485	27.0006	21.3377	16.102	12.5424
26	157.785	112.693	80.1008	50.5782	31.3983	28.6404	21.7082	16.0087	13.1979
27	163.667	119.975	82.7164	58.8651	34.8682	27.5108	21.9604	16.1875	13.2136
28	169.474	119.621	69.7103	54.3501	41.2555	28.8919	22.2058	17.3211	13.1401
29	175.874	120.173	83.6846	66.4752	34.8727	29.5333	22.5439	16.7072	13.3449
30	177.894	121.611	80.9449	54.0246	32.2735	27.8797	23.1273	17.8131	13.5481
31	184.293	130.74	84.4861	55.8405	34.6729	33.8849	23.0103	17.2107	13.7053
32	190.101	130.222	86.321	55.9321	32.1348	29.8728	23.2137	17.6189	13.879


==> plotdata/ubenchmark_bw_read_300.dat <==
Number_of_Ports_/_Separation_(MB)	256	224	192	160	128	96	64	32	0
1	9.59986	9.59983	9.59986	9.59986	9.59986	9.59986	9.59985	9.59986	9.59986
2	18.31	16.3597	14.7852	13.487	12.3984	11.4723	10.675	9.98124	9.59986
3	27.9095	25.9594	24.3848	23.0867	20.7709	15.7461	12.7576	10.7494	9.59992
4	36.62	32.7196	29.5704	27.0783	22.3441	24.2282	16.328	11.7672	9.59994
5	43.454	42.3194	35.325	32.8277	29.5436	21.9599	24.0289	13.0762	9.59994
6	54.9303	49.0798	41.1226	32.4168	28.806	21.9603	18.3186	12.9306	10.88
7	64.53	58.6796	50.7205	38.0324	36.6802	30.8286	23.3978	15.9574	10.7428
8	73.2409	63.9551	56.3957	47.4473	37.6121	31.0361	23.2306	15.1753	11.2
9	82.8403	73.4374	62.3956	52.2367	44.1207	31.2076	22.4774	15.4723	11.9998
10	91.5509	75.562	64.5198	54.1361	45.5195	31.1876	23.914	16.5327	12.8533
11	97.8881	82.6501	69.4117	63.3474	52.7227	34.7429	24.2629	16.7476	12.9454
12	109.861	88.2721	78.3695	63.3866	53.9715	35.6227	25.463	17.2711	13.44
13	119.461	101.522	83.889	62.2111	53.0124	37.145	26.3277	18.0996	14.0553
14	128.172	100.332	87.3512	64.694	50.907	37.237	27.2483	17.5641	14.6883
15	137.771	107.406	94.3691	73.4859	52.376	36.4578	27.4781	19.3833	14.9486
16	140.499	111.602	96.5153	73.2807	52.3487	37.3021	28.1979	20.1583	15.3828
17	152.818	123.78	98.6952	75.684	51.8327	37.4436	28.6986	20.7077	15.877
18	164.792	124.274	105.624	73.2435	48.5388	38.2	29.4607	21.3649	16.3789
19	160.293	129.113	112.79	75.4254	54.7597	38.3928	29.6936	21.7228	16.66
20	177.418	140.933	114.27	76.8332	56.0255	39.5474	30.2308	22.2034	17.0362
21	187.092	148.637	113.851	75.827	53.2283	40.1452	30.8089	22.7556	17.4476
22	201.771	146.296	110.49	74.5431	49.2655	40.538	32.3789	23.2313	17.856
23	211.001	158.69	111.002	81.3645	50.8828	40.4987	31.8956	22.3288	18.1328
24	216.859	153.712	114.934	75.9163	43.1215	41.7826	32.4959	24.1451	18.4616
25	226.549	169.635	117.397	76.53	48.6274	41.6074	32.8752	24.5917	18.8136
26	235.907	164.384	119.119	73.5401	46.9991	42.7151	33.2717	25.0467	19.1611
27	242.604	178.094	120.613	74.2245	49.703	40.8508	33.7282	25.3664	19.4189
28	254.222	177.571	118.04	77.2456	51.6199	42.4662	34.2114	25.731	19.71
29	263.822	180.366	122.362	81.1375	37.5398	43.8358	34.5713	26.1558	20.0174
30	263.896	176.598	121.755	75.7415	48.4882	41.3096	34.9526	26.6058	20.3198
31	273.367	181.326	124.337	76.9281	48.8006	44.7198	35.4144	26.8967	20.5579
32	282.379	195.479	122.986	82.4009	52.0844	37.8087	35.7702	27.1975	20.8186


==> plotdata/ubenchmark_latency_200.dat <==
Bank_Accessed	read_latency	busy_read_latency	write_latency	busy_write_latency
1	263.407	1284.23	145.015	145.015
2	263.465	1710.43	145.015	145.015
3	263.303	1284.1	145.015	145.015
4	263.35	5250.12	145.015	145.015
5	263.377	1284.04	145.015	145.015
6	263.528	1284.28	145.015	155.015
7	263.377	1284.18	145.015	155.015
8	263.392	1284.19	145.015	155.015
9	263.388	1727.42	145.015	155.015
10	263.468	1364.21	145.015	165.015
11	263.6	1004.38	145.015	165.015
12	263.28	1364.14	145.015	165.015
13	263.49	4029.4	145.015	165.015
14	263.513	1364.28	145.015	175.015
15	263.305	1364.27	145.015	175.015
16	263.385	1009.51	145.015	175.015
17	263.482	1284.04	145.015	198.302
18	263.358	1364.69	145.015	230.015
19	263.467	1364.69	145.015	230.015
20	263.397	1364.64	145.015	230.015
21	263.312	1364.64	145.015	230.015
22	263.505	1884.31	145.015	240.015
23	263.527	2144.04	145.015	240.015
24	263.475	1364.86	145.015	240.015
25	263.55	2133.64	145.015	240.015
26	263.55	1825.05	145.015	240.015
27	263.418	4470.15	145.015	250.015
28	240.88	1444.8	145.015	250.015
29	263.503	2718.39	145.015	250.015
30	263.42	2718.48	145.015	250.015
31	263.405	1444.85	145.015	260.015
32	263.513	1444.86	145.015	260.015


==> plotdata/ubenchmark_latency_300.dat <==
Bank_Accessed	read_latency	busy_read_latency	write_latency	busy_write_latency
1	209.564	856.301	96.6767	96.6767
2	209.723	856.257	96.6767	96.6767
3	209.663	856.343	96.6767	96.6767
4	209.726	856.25	96.6767	96.6767
5	209.652	856.386	96.6767	96.6767
6	209.708	856.331	96.6767	103.343
7	209.69	856.386	96.6767	103.343
8	209.543	856.337	96.6767	103.343
9	209.766	856.273	96.6767	103.343
10	209.748	909.677	96.6767	110.01
11	209.763	909.676	96.6767	110.01
12	209.741	909.634	96.6767	110.01
13	209.692	1106.88	96.6767	110.01
14	209.729	909.69	96.6767	116.677
15	209.657	909.74	96.6767	116.677
16	209.622	909.699	96.6767	116.677
17	209.643	856.448	96.6767	116.677
18	209.641	910.169	96.6767	156.677
19	209.698	910.069	96.6767	156.677
20	209.727	910.069	96.6767	156.677
21	209.666	1166.85	96.6767	156.677
22	209.746	1467.91	96.6767	163.343
23	209.749	1467.99	96.6767	163.343
24	209.693	927.666	96.6767	163.343
25	209.643	1705.74	96.6767	163.343
26	209.703	1705.76	96.6767	163.343
27	209.611	963.373	96.6767	170.01
28	209.693	963.402	96.6767	170.01
29	209.693	1812.36	96.6767	170.01
30	209.716	1812.43	96.6767	170.01
31	209.72	963.47	96.6767	176.677
32	209.736	963.559	96.6767	176.677

